Electron Density of Ionized Gas Outflows: Insights from the MaNGA Survey

We investigate the properties of ionized gas outflows in nearby star-forming galaxies from the final Data Release of the Mapping Nearby Galaxies at Apache Point Observatory (MaNGA) Survey. Using spatially resolved spectroscopy, we search for signatures of ionized outflows within physically motivated outflow apertures. We find significant evidence for additional broad H$\alpha$, [N II]$\lambda\lambda$6550,6584, and [S II]$\lambda\lambda$6718,6733 emission-line components in 115 galaxies, $\sim$3% of star-forming MaNGA galaxies. Our analysis suggests that outflow electron densities ($n_{\text{e, out}}$), mass-loss rates, and mass-loading factors are related to both the properties of the regions that launch and global galactic properties. In particular, we find correlations between $n_{\text{e, out}}$ and both the enclosed ($-$3.4$\sigma$) and global ($-$2.4$\sigma$) star-formation-rate surface densities, such that lower surface density regions tend to drive denser ionized gas outflows. We find several $>$$2\sigma$ correlations between the mass-loading factor and galactic properties using individual $n_{\text{e, out}}$ estimates, while more significant correlations ($>$$3\sigma$) only emerge when $n_{\text{e, out}}$ is fixed to the median value of the sample. Combining with literature $n_{\text{e, out}}$ measurements out to $z \sim 1.9$, $n_{\text{e, out}}$ exhibits no significant redshift evolution, in contrast to the strong evolution observed for gas electron densities of the interstellar medium (ISM). Ionized outflows remain denser than the ISM by a factor of $\sim$8.5 at $z \sim 0$ and $\sim$1.6 at $z \sim 1.9$. These results provide new constraints for feedback models and highlight the need for high-resolution IFU observations and synthetic line diagnostics from simulations to investigate the connection between outflow properties and local ISM conditions.

==> datafile2.txt <==
Title: Electron Density of Ionized Gas Outflows: Insights from the MaNGA Survey
Authors: Andrew Weldon, Casey Papovich, Justin Spilker, Robert C. Kennicutt Jr.
Table: Globally Measured Galactic Properties
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units              Label      Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---                PLATE-IFU  MaNGA Plate-IFU ID
  13- 18 F6.4   ---                Z          Redshift
  20- 24 F5.2   solMass            LOGM       Stellar Mass
  26- 29 F4.2   ---              e_LOGM       Stellar Mass error
  31- 35 F5.2   solMass/yr         SFR        Star-formation rate
  37- 40 F4.2   ---              e_SFR        Star-formation rate error
  42- 47 F6.2   1/yr               SFRM       Specific Star-formation rate
  49- 52 F4.2   ---              e_SFRM       Specific Star-formation rate error
  54- 58 F5.2   solMass/yr/kpc^2   SSFR       Star-formation-rate surface density
  60- 63 F4.2   ---              e_SSFR       Star-formation-rate surface density error
  65- 70 F6.2   1/yr/kpc^2         SSFRM      Specific star-formation-rate surface density
  72- 77 F6.4   ---              e_SSFRM      Specific star-formation-rate surface density error
--------------------------------------------------------------------------------
10001-3702  0.0256 10.02 0.05 -0.27 0.08 -10.28 0.08 -1.75 0.10 -11.76 0.0900 
10215-6102  0.0214 10.13 0.05  0.49 0.02  -9.64 0.02 -1.12 0.05 -11.25 0.0500 
10221-6102  0.0996 11.10 0.06  0.94 0.12 -10.16 0.11 -1.59 0.13 -12.69 0.1300 
10224-3702  0.0258 10.47 0.05  0.66 0.03  -9.81 0.02 -1.01 0.06 -11.48 0.0600 
10500-12704 0.0582 10.73 0.06  0.80 0.08  -9.93 0.07 -1.50 0.10 -12.23 0.1000 
10501-3701  0.0839 11.09 0.06  1.00 0.21 -10.09 0.21 -0.64 0.22 -11.73 0.2100 
10509-1901  0.0268  9.98 0.05  0.01 0.05  -9.97 0.05 -1.21 0.08 -11.19 0.0800 
10518-1902  0.0320 10.62 0.05  0.93 0.01  -9.70 0.01 -0.51 0.05 -11.13 0.0500 
10519-12701 0.0686 10.74 0.06  0.56 0.13 -10.18 0.12 -1.95 0.14 -12.69 0.1400 
10520-6104  0.0636 10.67 0.06  0.82 0.07  -9.85 0.07 -1.61 0.09 -12.27 0.0900 
10844-12705 0.0632 10.88 0.06  0.89 0.09  -9.99 0.09 -1.49 0.11 -12.36 0.1100 
11010-3702  0.0218  9.89 0.06 -0.31 0.07 -10.20 0.07 -1.61 0.09 -11.50 0.0900 
11010-6104  0.0242 10.48 0.05  0.24 0.06 -10.25 0.05 -1.72 0.08 -12.20 0.0700 
11010-9101  0.0242 10.34 0.06  0.54 0.03  -9.80 0.03 -1.37 0.06 -11.71 0.0600 
11025-9102  0.0285 10.13 0.06  0.42 0.04  -9.71 0.03 -1.61 0.07 -11.75 0.0700 
11742-12704 0.0277 10.35 0.05  0.06 0.11 -10.29 0.11 -2.43 0.13 -12.78 0.1200 
11743-9102  0.0293 10.88 0.05  0.40 0.10 -10.48 0.10 -1.72 0.12 -12.60 0.1100 
11754-6102  0.0254 10.23 0.06 -0.02 0.22 -10.25 0.15 -1.77 0.16 -12.00 0.1600 
11826-9101  0.0238 10.11 0.06  0.13 0.04  -9.98 0.04 -1.77 0.07 -11.88 0.0700 
11828-3703  0.0193 10.10 0.05  0.28 0.02  -9.82 0.01 -0.95 0.05 -11.05 0.0500 
11831-3704  0.0260  9.98 0.06 -0.39 0.13 -10.37 0.12 -1.80 0.14 -11.78 0.1300 
11833-6102  0.0454 10.55 0.06  0.22 0.12 -10.33 0.12 -1.94 0.14 -12.50 0.1300 
11942-12704 0.0282 10.51 0.06  1.00 0.02  -9.50 0.02 -1.26 0.06 -11.77 0.0600 
11943-3704  0.0306 10.20 0.06  0.55 0.02  -9.65 0.02 -1.19 0.06 -11.39 0.0600 
11949-9101  0.0535 10.61 0.06  0.83 0.06  -9.79 0.05 -1.30 0.08 -11.92 0.0800 
11952-3702  0.0326 10.38 0.05  0.82 0.01  -9.56 0.01 -0.90 0.05 -11.28 0.0500 
11954-3703  0.0298 10.45 0.06  0.62 0.02  -9.83 0.02 -1.14 0.06 -11.59 0.0600 
11960-1901  0.0536 10.60 0.06  0.91 0.05  -9.69 0.04 -0.64 0.08 -11.24 0.0700 
11978-1901  0.0231  9.92 0.06 -0.17 0.05 -10.09 0.05 -1.16 0.08 -11.08 0.0800 
11979-9102  0.0316 10.78 0.05  0.71 0.08 -10.07 0.08 -1.44 0.10 -12.22 0.0900 
12069-12705 0.0567 10.72 0.06  0.44 0.15 -10.28 0.14 -2.14 0.16 -12.86 0.1600 
12069-6102  0.0555 10.54 0.05  0.53 0.07 -10.01 0.06 -1.43 0.09 -11.98 0.0800 
12084-6104  0.0308 10.79 0.05  0.91 0.03  -9.88 0.02 -0.92 0.06 -11.71 0.0600 
12489-3701  0.0700 10.74 0.07  1.14 0.05  -9.60 0.05 -1.13 0.08 -11.87 0.0800 
12622-9101  0.0245 10.48 0.06  0.25 0.09 -10.24 0.09 -1.66 0.11 -12.15 0.1100 
12667-6101  0.0341 10.64 0.05  0.49 0.07 -10.15 0.06 -1.51 0.08 -12.15 0.0800 
12683-3702  0.0584 10.89 0.06  0.14 0.19 -10.76 0.22 -1.74 0.23 -12.63 0.2300 
12683-6101  0.0516 10.53 0.05  0.36 0.10 -10.17 0.10 -1.59 0.12 -12.12 0.1100 
12700-1902  0.0378 10.21 0.06  0.55 0.02  -9.66 0.02 -0.98 0.06 -11.19 0.0600 
7963-12702  0.0525 10.54 0.07  0.52 0.16 -10.02 0.15 -1.87 0.17 -12.42 0.1700 
7990-1902   0.0301 10.68 0.05  0.53 0.07 -10.14 0.07 -0.88 0.09 -11.55 0.0900 
7990-3703   0.0285 10.32 0.04  0.70 0.01  -9.62 0.01 -0.96 0.04 -11.28 0.0400 
7992-6102   0.0225  9.89 0.05  0.21 0.02  -9.68 0.02 -1.54 0.06 -11.43 0.0600 
7992-6104   0.0271 10.37 0.06  0.26 0.07 -10.12 0.07 -1.69 0.09 -12.06 0.0900 
8075-6101   0.0419 10.25 0.06  0.04 0.12 -10.21 0.13 -1.94 0.15 -12.20 0.1400 
8079-12705  0.0670 11.10 0.07  1.17 0.16  -9.93 0.15 -1.36 0.17 -12.46 0.1700 
8083-12703  0.0243 10.32 0.06  0.17 0.07 -10.15 0.07 -1.97 0.09 -12.29 0.0900 
8095-1902   0.0453 10.86 0.05  0.93 0.02  -9.93 0.02 -0.65 0.05 -11.50 0.0500 
8131-9101   0.0500 10.54 0.06  0.81 0.03  -9.74 0.03 -1.78 0.06 -12.32 0.0600 
8146-1901   0.0271 10.22 0.06  0.18 0.04 -10.04 0.04 -1.02 0.07 -11.24 0.0700 
8147-1901   0.0238  9.92 0.05 -0.05 0.03  -9.97 0.03 -0.84 0.06 -10.76 0.0600 
8149-3704   0.0173 10.24 0.05  0.50 0.01  -9.74 0.01 -1.21 0.05 -11.45 0.0500 
8241-3704   0.0659 10.86 0.06  1.00 0.04  -9.86 0.04 -1.40 0.07 -12.26 0.0700 
8245-3701   0.0251  9.73 0.06 -0.19 0.10  -9.92 0.09 -1.32 0.11 -11.04 0.1100 
8249-6102   0.0510 10.33 0.05  0.73 0.03  -9.61 0.03 -1.20 0.06 -11.54 0.0600 
8250-3703   0.0401 10.04 0.05  0.08 0.02  -9.96 0.02 -0.64 0.05 -10.69 0.0500 
8250-6101   0.0279 10.52 0.06  0.80 0.03  -9.72 0.03 -1.05 0.06 -11.58 0.0600 
8252-9102   0.0562 10.70 0.06  1.19 0.02  -9.51 0.02 -1.01 0.06 -11.71 0.0600 
8261-12703  0.0235  9.94 0.06  0.10 0.04  -9.84 0.04 -2.07 0.07 -12.01 0.0700 
8262-3702   0.0242 10.18 0.05 -0.16 0.04 -10.34 0.04 -1.71 0.07 -11.88 0.0600 
8262-9102   0.0245 10.52 0.06  0.59 0.03  -9.94 0.03 -1.33 0.07 -11.86 0.0600 
8310-9101   0.0509 10.58 0.07  0.65 0.07  -9.93 0.06 -1.43 0.09 -12.00 0.0900 
8311-3703   0.0317 10.71 0.05  0.32 0.07 -10.39 0.06 -1.63 0.08 -12.34 0.0800 
8313-1901   0.0243  9.80 0.05  0.12 0.01  -9.68 0.01 -0.90 0.05 -10.70 0.0500 
8315-12705  0.0635 10.69 0.06  0.68 0.10 -10.01 0.10 -1.87 0.12 -12.56 0.1100 
8317-6102   0.0578 11.03 0.05  0.94 0.06 -10.09 0.06 -1.49 0.08 -12.51 0.0700 
8318-6101   0.0523 10.69 0.06  0.58 0.07 -10.11 0.06 -1.96 0.09 -12.64 0.0800 
8319-3703   0.0689 10.93 0.06  0.61 0.08 -10.32 0.08 -1.59 0.10 -12.51 0.1000 
8329-6104   0.0270 10.41 0.06  0.56 0.02  -9.85 0.02 -1.35 0.06 -11.76 0.0600 
8337-6101   0.0281 10.26 0.06  0.42 0.03  -9.84 0.03 -1.47 0.07 -11.73 0.0700 
8441-3704   0.0287 10.36 0.05  0.01 0.06 -10.35 0.06 -1.65 0.08 -12.01 0.0800 
8446-3704   0.0575 10.87 0.05  0.25 0.16 -10.62 0.15 -1.63 0.17 -12.50 0.1600 
8446-6104   0.0552 10.49 0.06  0.70 0.07  -9.80 0.07 -1.26 0.09 -11.76 0.0900 
8448-3703   0.1387 11.38 0.07  1.20 0.28 -10.18 0.22 -1.65 0.15 -13.03 0.2300 
8455-3701   0.0293 10.25 0.06  0.43 0.03  -9.82 0.03 -1.10 0.06 -11.35 0.0600 
8465-3701   0.0300 10.35 0.05  0.61 0.02  -9.73 0.02 -1.08 0.05 -11.43 0.0500 
8546-12705  0.0325 10.26 0.06  0.46 0.04  -9.80 0.04 -1.86 0.07 -12.12 0.0700 
8547-6102   0.0305 10.46 0.05  0.01 0.08 -10.45 0.11 -2.11 0.13 -12.57 0.1200 
8549-6104   0.0196  9.85 0.06 -0.26 0.05 -10.11 0.05 -1.29 0.08 -11.14 0.0800 
8550-12703  0.0298 10.44 0.06 -0.10 0.27 -10.55 0.22 -2.31 0.24 -12.75 0.2300 
8550-9102   0.0359 10.70 0.06  0.54 0.07 -10.16 0.07 -1.75 0.09 -12.45 0.0900 
8562-3702   0.0431 10.53 0.06  0.53 0.04  -9.99 0.04 -1.56 0.07 -12.08 0.0700 
8563-3702   0.0711 11.06 0.06  1.03 0.08 -10.03 0.08 -0.86 0.10 -11.92 0.1000 
8568-3704   0.0505 10.56 0.05  0.34 0.08 -10.22 0.07 -1.32 0.10 -11.88 0.0900 
8588-12705  0.0301 10.53 0.06  0.36 0.10 -10.17 0.10 -2.04 0.12 -12.57 0.1200 
8612-9101   0.0519 10.48 0.07  0.44 0.09 -10.04 0.08 -2.00 0.11 -12.48 0.1100 
8614-6101   0.0705 10.90 0.06  0.99 0.07  -9.90 0.07 -1.26 0.09 -12.16 0.0900 
8654-6102   0.0602 10.78 0.06  0.94 0.09  -9.84 0.09 -1.11 0.10 -11.90 0.1000 
8940-1902   0.0728 11.01 0.05  1.29 0.03  -9.72 0.03 -0.45 0.06 -11.46 0.0600 
8947-1901   0.0271 10.30 0.06  0.20 0.04 -10.10 0.04 -1.38 0.07 -11.68 0.0700 
9002-1902   0.0495 10.00 0.06  0.34 0.03  -9.66 0.03 -1.46 0.07 -11.46 0.0600 
9030-3702   0.0554 10.82 0.06  0.89 0.04  -9.93 0.04 -0.92 0.07 -11.74 0.0700 
9035-6102   0.1012 11.06 0.06  0.95 0.17 -10.10 0.17 -1.41 0.18 -12.47 0.1800 
9042-12702  0.0736 10.88 0.06  0.75 0.14 -10.12 0.13 -1.76 0.15 -12.64 0.1400 
9045-9101   0.0589 11.34 0.05  1.37 0.10  -9.97 0.10 -1.25 0.11 -12.59 0.1100 
9048-6104   0.0951 11.03 0.06  0.79 0.16 -10.24 0.16 -1.79 0.18 -12.81 0.1700 
9089-12701  0.0629 10.80 0.06  0.92 0.07  -9.88 0.06 -1.52 0.09 -12.31 0.0800 
9093-12705  0.0328 10.70 0.06  0.89 0.04  -9.81 0.04 -1.39 0.07 -12.09 0.0700 
9094-6104   0.0497 10.49 0.06  0.62 0.08  -9.87 0.07 -1.34 0.10 -11.84 0.0900 
9095-1901   0.0325 10.62 0.05  0.53 0.03 -10.08 0.03 -0.89 0.06 -11.51 0.0600 
9188-1901   0.0360 10.85 0.05  0.94 0.02  -9.92 0.02 -0.69 0.06 -11.54 0.0600 
9189-12704  0.0337 11.06 0.06  1.06 0.03 -10.00 0.03 -1.41 0.06 -12.47 0.0600 
9190-6102   0.0341 10.40 0.05  0.39 0.05 -10.02 0.05 -1.91 0.07 -12.31 0.0700 
9484-12705  0.0393 11.18 0.06  0.96 0.06 -10.22 0.06 -1.42 0.08 -12.60 0.0800 
9485-1901   0.0712 11.07 0.05  1.23 0.03  -9.84 0.02 -0.53 0.05 -11.60 0.0500 
9491-6101   0.0412 10.88 0.06  1.10 0.02  -9.78 0.02 -1.03 0.06 -11.91 0.0600 
9497-3703   0.0499 10.60 0.05  0.50 0.07 -10.10 0.07 -1.23 0.09 -11.83 0.0900 
9506-3701   0.0638 10.90 0.05  1.22 0.03  -9.68 0.03 -1.03 0.06 -11.93 0.0600 
9508-1901   0.0282 10.12 0.05  0.10 0.02 -10.01 0.02 -1.02 0.06 -11.14 0.0600 
9509-3702   0.0251  9.98 0.06  0.31 0.02  -9.68 0.02 -1.44 0.06 -11.43 0.0600 
9511-3704   0.0267 10.31 0.05  0.31 0.03  -9.99 0.03 -0.85 0.06 -11.15 0.0600 
9514-12703  0.0490 10.50 0.06  0.52 0.12  -9.98 0.11 -1.67 0.13 -12.17 0.1300 
9883-3701   0.0325 10.43 0.05  0.72 0.02  -9.71 0.02 -1.14 0.05 -11.58 0.0500 
9885-1901   0.0234  9.95 0.06 -0.15 0.06 -10.10 0.05 -1.17 0.08 -11.12 0.0800 
9888-12705  0.0316 10.84 0.06  0.80 0.06 -10.04 0.06 -1.44 0.08 -12.29 0.0800 


==> datafile3.txt <==
Title: Electron Density of Ionized Gas Outflows: Insights from the MaNGA Survey
Authors: Andrew Weldon, Casey Papovich, Justin Spilker, Robert C. Kennicutt Jr.
Table: Locally Measured Galactic Properties
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units              Label      Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---                PLATE-IFU  MaNGA Plate-IFU ID
  13- 17 F5.2   solMass            LOGM       Enclosed Stellar Mass
  19- 22 F4.2   ---              e_LOGM       Enclosed Stellar Mass error
  24- 28 F5.2   solMass/yr         SFR        Enclosed Star-formation rate
  30- 33 F4.2   ---              e_SFR        Enclosed Star-formation rate error
  35- 40 F6.2   1/yr               SFRM       Enclosed Specific Star-formation rate
  42- 45 F4.2   ---              e_SFRM       Enclosed Specific Star-formation rate error
  47- 51 F5.2   solMass/yr/kpc^2   SSFR       Enclosed Star-formation-rate surface density
  53- 56 F4.2   ---              e_SSFR       Enclosed Star-formation-rate surface density error
  58- 63 F6.2   1/yr/kpc^2         SSFRM      Enclosed Specific star-formation-rate surface density
  65- 70 F6.4   ---              e_SSFRM      Enclosed Specific star-formation-rate surface density error
--------------------------------------------------------------------------------
10001-3702   9.37 0.02 -0.48 0.08  -9.85 0.05 -0.87 0.09 -10.24 0.0500 
10215-6102   9.75 0.02  0.20 0.08  -9.55 0.05 -0.83 0.09 -10.58 0.0500 
10221-6102  10.51 0.02  0.37 0.09 -10.14 0.05 -1.23 0.09 -11.74 0.0600 
10224-3702  10.13 0.02  0.51 0.08  -9.63 0.05 -0.18 0.09 -10.31 0.0500 
10500-12704 10.57 0.03  0.73 0.08  -9.84 0.05 -1.25 0.09 -11.82 0.0600 
10501-3701  10.71 0.02  0.73 0.13  -9.98 0.11 -0.67 0.14 -11.37 0.1100 
10509-1901   9.53 0.03 -0.12 0.08  -9.65 0.05 -0.70 0.09 -10.22 0.0500 
10518-1902  10.17 0.02  0.48 0.08  -9.69 0.05 -0.32 0.09 -10.49 0.0500 
10519-12701 10.58 0.02  0.27 0.09 -10.31 0.05 -1.91 0.09 -12.50 0.0500 
10520-6104  10.42 0.03  0.52 0.08  -9.90 0.05 -1.37 0.09 -11.79 0.0500 
10844-12705 10.71 0.02  0.76 0.08  -9.95 0.05 -1.23 0.09 -11.94 0.0500 
11010-3702   9.47 0.02 -0.64 0.08 -10.11 0.05 -1.13 0.09 -10.60 0.0500 
11010-6104  10.24 0.02  0.11 0.08 -10.13 0.05 -1.01 0.09 -11.25 0.0500 
11010-9101   9.92 0.03  0.21 0.08  -9.71 0.05 -0.95 0.09 -10.88 0.0500 
11025-9102   9.67 0.03  0.09 0.08  -9.58 0.05 -1.22 0.09 -10.89 0.0500 
11742-12704  9.78 0.02 -0.21 0.08  -9.99 0.05 -0.98 0.09 -10.76 0.0500 
11743-9102  10.57 0.02  0.26 0.08 -10.31 0.05 -1.03 0.09 -11.60 0.0500 
11754-6102   9.86 0.03 -0.08 0.08  -9.94 0.05 -1.07 0.09 -10.93 0.0500 
11826-9101   9.54 0.02 -0.44 0.08  -9.98 0.05 -1.37 0.09 -10.91 0.0500 
11828-3703   9.62 0.02  0.11 0.08  -9.51 0.05 -0.32 0.09  -9.94 0.0500 
11831-3704   9.39 0.03 -0.50 0.08  -9.90 0.05 -0.89 0.09 -10.28 0.0500 
11833-6102  10.13 0.02 -0.38 0.09 -10.51 0.06 -1.49 0.09 -11.61 0.0600 
11942-12704 10.18 0.02  0.73 0.08  -9.45 0.05 -0.83 0.09 -11.01 0.0500 
11943-3704   9.81 0.02  0.26 0.08  -9.56 0.05 -0.79 0.09 -10.60 0.0500 
11949-9101  10.35 0.03  0.71 0.08  -9.64 0.05 -0.95 0.09 -11.30 0.0500 
11952-3702   9.87 0.03  0.42 0.09  -9.45 0.05 -0.52 0.09 -10.38 0.0500 
11954-3703   9.95 0.02 -0.07 0.08 -10.02 0.05 -0.94 0.09 -10.89 0.0500 
11960-1901  10.15 0.03  0.60 0.08  -9.55 0.05 -0.45 0.09 -10.60 0.0600 
11978-1901   9.41 0.03 -0.39 0.08  -9.80 0.05 -0.81 0.09 -10.21 0.0600 
11979-9102  10.33 0.03  0.39 0.08  -9.94 0.05 -0.64 0.09 -10.97 0.0500 
12069-12705  9.90 0.03  0.00 0.08  -9.90 0.05 -1.03 0.09 -10.92 0.0500 
12069-6102  10.31 0.02  0.19 0.08 -10.12 0.05 -1.30 0.09 -11.61 0.0500 
12084-6104  10.43 0.02  0.56 0.08  -9.87 0.05 -0.59 0.09 -11.02 0.0500 
12489-3701  10.31 0.03  0.67 0.08  -9.64 0.05 -0.97 0.09 -11.28 0.0600 
12622-9101   9.64 0.03 -0.15 0.08  -9.79 0.05 -0.29 0.09  -9.92 0.0600 
12667-6101  10.18 0.02  0.07 0.08 -10.11 0.05 -0.98 0.09 -11.16 0.0500 
12683-3702  10.60 0.02  0.03 0.09 -10.56 0.05 -1.52 0.09 -12.12 0.0500 
12683-6101  10.26 0.02  0.22 0.08 -10.04 0.05 -1.22 0.09 -11.49 0.0500 
12700-1902   9.70 0.03  0.11 0.08  -9.59 0.05 -0.85 0.09 -10.55 0.0500 
7963-12702   9.93 0.03  0.32 0.08  -9.61 0.05 -0.81 0.09 -10.74 0.0600 
7990-1902   10.24 0.02  0.27 0.09  -9.97 0.05 -0.31 0.09 -10.55 0.0600 
7990-3703    9.85 0.02  0.26 0.08  -9.59 0.05 -0.56 0.08 -10.42 0.0500 
7992-6102    9.48 0.02 -0.31 0.08  -9.79 0.05 -1.19 0.09 -10.67 0.0500 
7992-6104    9.72 0.03 -0.07 0.08  -9.79 0.05 -0.74 0.09 -10.45 0.0500 
8075-6101    9.81 0.02 -0.08 0.08  -9.89 0.05 -1.11 0.09 -10.92 0.0500 
8079-12705  10.97 0.03  1.18 0.08  -9.79 0.05 -0.86 0.09 -11.83 0.0600 
8083-12703   9.55 0.02 -0.15 0.08  -9.70 0.05 -0.60 0.09 -10.16 0.0500 
8095-1902   10.49 0.02  0.58 0.08  -9.91 0.05 -0.53 0.08 -11.02 0.0500 
8131-9101    9.84 0.02  0.32 0.08  -9.51 0.05 -1.27 0.09 -11.11 0.0500 
8146-1901    9.82 0.03  0.06 0.09  -9.76 0.05 -0.53 0.09 -10.35 0.0500 
8147-1901    9.32 0.02 -0.33 0.08  -9.65 0.05 -0.56 0.09  -9.88 0.0500 
8149-3704    9.83 0.02  0.01 0.07  -9.83 0.05 -0.74 0.08 -10.58 0.0500 
8241-3704   10.46 0.02  0.51 0.08  -9.95 0.05 -1.15 0.09 -11.61 0.0500 
8245-3701    9.25 0.03 -0.33 0.08  -9.58 0.05 -0.79 0.09 -10.04 0.0600 
8249-6102    9.89 0.03  0.20 0.08  -9.68 0.05 -1.16 0.09 -11.05 0.0500 
8250-3703    9.52 0.02 -0.26 0.08  -9.78 0.05 -0.75 0.09 -10.27 0.0500 
8250-6101   10.18 0.03  0.69 0.08  -9.49 0.05 -0.29 0.09 -10.47 0.0500 
8252-9102   10.41 0.02  0.97 0.08  -9.44 0.05 -0.78 0.09 -11.19 0.0500 
8261-12703   9.23 0.03 -0.30 0.08  -9.53 0.05 -1.04 0.09 -10.27 0.0500 
8262-3702    9.75 0.02 -0.50 0.08 -10.25 0.05 -1.22 0.09 -10.97 0.0500 
8262-9102   10.15 0.02  0.30 0.08  -9.84 0.05 -0.77 0.09 -10.91 0.0500 
8310-9101   10.10 0.03  0.38 0.08  -9.72 0.05 -0.98 0.09 -11.08 0.0600 
8311-3703   10.31 0.02 -0.10 0.08 -10.41 0.05 -1.16 0.09 -11.47 0.0500 
8313-1901    9.39 0.02 -0.38 0.08  -9.77 0.05 -0.96 0.08 -10.34 0.0500 
8315-12705   9.97 0.02 -0.04 0.08 -10.01 0.05 -1.21 0.09 -11.19 0.0500 
8317-6102   10.66 0.02  0.40 0.08 -10.26 0.05 -1.31 0.09 -11.97 0.0500 
8318-6101   10.16 0.02  0.05 0.08 -10.12 0.05 -1.60 0.09 -11.76 0.0500 
8319-3703   10.54 0.02  0.27 0.08 -10.27 0.05 -1.30 0.09 -11.84 0.0500 
8329-6104   10.07 0.03  0.10 0.08  -9.97 0.05 -1.20 0.09 -11.26 0.0500 
8337-6101    9.81 0.03  0.03 0.09  -9.78 0.05 -1.06 0.09 -10.87 0.0600 
8441-3704   10.01 0.02 -0.20 0.08 -10.21 0.05 -1.14 0.09 -11.15 0.0500 
8446-3704   10.34 0.02 -0.09 0.09 -10.43 0.05 -1.30 0.09 -11.64 0.0600 
8446-6104    9.96 0.02  0.28 0.08  -9.68 0.05 -0.75 0.09 -10.71 0.0500 
8448-3703   11.04 0.03  0.78 0.18 -10.25 0.17 -1.46 0.18 -12.50 0.1700 
8455-3701   10.02 0.03  0.26 0.08  -9.76 0.05 -0.81 0.09 -10.83 0.0500 
8465-3701    9.86 0.02  0.28 0.08  -9.58 0.05 -0.54 0.09 -10.39 0.0500 
8546-12705   9.68 0.03 -0.36 0.08 -10.04 0.05 -1.51 0.09 -11.19 0.0600 
8547-6102   10.16 0.03 -0.19 0.08 -10.35 0.05 -1.47 0.09 -11.63 0.0600 
8549-6104    9.42 0.03 -0.41 0.08  -9.83 0.05 -0.92 0.09 -10.34 0.0500 
8550-12703   9.58 0.02 -0.65 0.08 -10.23 0.05 -1.17 0.09 -10.75 0.0500 
8550-9102    9.72 0.02 -0.47 0.08 -10.19 0.05 -1.19 0.09 -10.92 0.0500 
8562-3702    9.86 0.03 -0.01 0.08  -9.88 0.05 -0.88 0.09 -10.74 0.0500 
8563-3702   10.79 0.03  0.91 0.09  -9.88 0.05 -0.75 0.09 -11.53 0.0500 
8568-3704   10.25 0.02  0.15 0.08 -10.10 0.05 -1.15 0.09 -11.40 0.0500 
8588-12705   9.89 0.03 -0.09 0.08  -9.98 0.05 -0.88 0.09 -10.77 0.0500 
8612-9101    9.81 0.03  0.03 0.09  -9.77 0.05 -1.08 0.09 -10.88 0.0600 
8614-6101   10.55 0.02  0.63 0.08  -9.92 0.05 -1.07 0.09 -11.62 0.0500 
8654-6102   10.44 0.03  0.64 0.08  -9.80 0.05 -0.64 0.09 -11.08 0.0500 
8940-1902   10.68 0.02  0.88 0.08  -9.80 0.05 -0.57 0.09 -11.24 0.0500 
8947-1901    9.68 0.03 -0.15 0.08  -9.83 0.05 -0.46 0.09 -10.14 0.0600 
9002-1902    9.56 0.03 -0.02 0.09  -9.58 0.05 -1.12 0.09 -10.68 0.0500 
9030-3702   10.18 0.02  0.29 0.08  -9.89 0.05 -0.64 0.09 -10.82 0.0500 
9035-6102   10.77 0.03  0.52 0.09 -10.25 0.06 -1.22 0.10 -11.99 0.0700 
9042-12702  10.51 0.02  0.22 0.09 -10.28 0.05 -1.49 0.09 -11.99 0.0600 
9045-9101   11.00 0.02  1.17 0.08  -9.83 0.05 -0.63 0.09 -11.63 0.0500 
9048-6104   10.67 0.02  0.36 0.09 -10.31 0.05 -1.57 0.09 -12.24 0.0600 
9089-12701  10.44 0.02  0.61 0.08  -9.84 0.05 -0.95 0.09 -11.39 0.0500 
9093-12705  10.31 0.03  0.38 0.08  -9.93 0.05 -1.28 0.09 -11.59 0.0600 
9094-6104   10.25 0.02  0.56 0.08  -9.69 0.05 -0.99 0.09 -11.24 0.0500 
9095-1901   10.18 0.02  0.35 0.08  -9.83 0.05 -0.35 0.09 -10.53 0.0500 
9188-1901   10.39 0.02  0.44 0.08  -9.95 0.05 -0.52 0.09 -10.91 0.0500 
9189-12704  10.55 0.02  0.42 0.08 -10.13 0.05 -1.08 0.08 -11.63 0.0500 
9190-6102    9.60 0.02 -0.20 0.08  -9.79 0.05 -0.95 0.09 -10.54 0.0500 
9484-12705  10.85 0.02  0.87 0.08  -9.98 0.05 -0.58 0.09 -11.43 0.0500 
9485-1901   10.64 0.02  0.89 0.08  -9.75 0.05 -0.51 0.09 -11.15 0.0500 
9491-6101   10.42 0.03  0.50 0.08  -9.92 0.05 -0.75 0.09 -11.17 0.0500 
9497-3703   10.39 0.02  0.38 0.09 -10.01 0.05 -1.00 0.09 -11.39 0.0500 
9506-3701   10.32 0.02  0.54 0.08  -9.78 0.05 -0.88 0.09 -11.20 0.0500 
9508-1901    9.69 0.02 -0.19 0.08  -9.88 0.05 -0.91 0.09 -10.60 0.0500 
9509-3702    9.39 0.03 -0.42 0.08  -9.80 0.05 -1.32 0.09 -10.71 0.0500 
9511-3704    9.91 0.02  0.19 0.08  -9.72 0.05 -0.44 0.09 -10.36 0.0500 
9514-12703  10.29 0.02  0.46 0.08  -9.83 0.05 -1.29 0.09 -11.58 0.0500 
9883-3701   10.04 0.02  0.31 0.08  -9.73 0.05 -0.71 0.09 -10.74 0.0500 
9885-1901    9.53 0.03 -0.30 0.08  -9.83 0.05 -0.59 0.09 -10.13 0.0600 
9888-12705  10.19 0.02  0.25 0.08  -9.94 0.05 -0.76 0.09 -10.94 0.0500 


==> datafile4.txt <==
Title: Electron Density of Ionized Gas Outflows: Insights from the MaNGA Survey
Authors: Andrew Weldon, Casey Papovich, Justin Spilker, Robert C. Kennicutt Jr.
Table: Measured Outflow Properties
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label      Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---          PLATE-IFU  MaNGA Plate-IFU ID
  13- 16 I4     km/s         VMAX       Maximum Outflow Velocity
  18- 19 I2     ---        e_VMAX       Maximum Outflow Velocity error
  21- 24 I4     1/cm^3       NEOUT      Outflow electron density
  26- 29 I4     ---        e_NEOUT      Lower uncertainty on outflow electron density
  31- 35 I5     ---        E_NEOUT      Upper uncertainty on outflow electron density
  37- 41 F5.2   solMass/yr   lMDOT      Mass-loss rate
  43- 46 F4.2   ---        e_lMDOT      Lower uncertainty on outflow mass-loss rate
  48- 51 F4.2   ---        E_lMDOT      Upper uncertainty on outflow mass-loss rate
  53- 57 F5.2   ---          lMLOAD     Mass-loading factor
  59- 62 F4.2   ---        e_lMLOAD     Lower uncertainty on outflow mass-loading factor
  64- 69 F6.4   ---        E_lMLOAD     Upper uncertainty on outflow mass-loading factor
--------------------------------------------------------------------------------
10001-3702  -360 18  120  270   410 -1.32 0.40 0.56 -1.06 0.41 0.5600 
10215-6102  -247  5   20   90   100 -0.16 0.35 0.52 -0.65 0.35 0.5100 
10221-6102  -287  9  160  250   380 -0.42 0.38 0.53 -1.36 0.40 0.5400 
10224-3702  -293  5  170  120   150 -0.43 0.26 0.39 -1.09 0.26 0.3900 
10500-12704 -317 14  110  280   440 -0.86 0.42 0.56 -1.66 0.43 0.5600 
10501-3701  -322 10  470  360   600 -0.51 0.36 0.47 -1.51 0.41 0.5400 
10509-1901  -352 21  110  310   520 -1.10 0.43 0.58 -1.11 0.43 0.5800 
10518-1902  -274  4  340  130   160 -0.76 0.19 0.24 -1.69 0.19 0.2400 
10519-12701 -344 25  240  350   590 -1.74 0.42 0.57 -2.30 0.43 0.5800 
10520-6104  -459 20 1380  770  1740 -1.96 0.38 0.37 -2.78 0.38 0.3800 
10844-12705 -280 18  400  450   940 -1.50 0.47 0.54 -2.39 0.49 0.5600 
11010-3702  -335 15 2880 2020 28750 -2.70 0.54 0.47 -2.39 0.54 0.4800 
11010-6104  -302  9  560  330   510 -1.44 0.30 0.37 -1.68 0.30 0.3800 
11010-9101  -265  9   80  180   230 -1.00 0.38 0.55 -1.54 0.38 0.5400 
11025-9102  -368  6   20   90    90 -0.16 0.34 0.51 -0.58 0.34 0.5100 
11742-12704 -411 13  920  540   940 -1.85 0.33 0.37 -1.92 0.35 0.4000 
11743-9102  -393 12  740  390   590 -1.57 0.28 0.32 -1.97 0.29 0.3500 
11754-6102  -351 12  290  300   440 -1.30 0.36 0.50 -1.28 0.40 0.5300 
11826-9101  -318 12  110  200   290 -1.52 0.38 0.52 -1.65 0.38 0.5200 
11828-3703  -372  4  410  100   120 -1.02 0.14 0.16 -1.30 0.14 0.1600 
11831-3704  -405 13 1060  560  1060 -1.96 0.32 0.35 -1.57 0.34 0.3800 
11833-6102  -270 17  220  420   880 -1.34 0.49 0.58 -1.56 0.51 0.5800 
11942-12704 -370  5   10   60    70  0.43 0.34 0.51 -0.58 0.34 0.5100 
11943-3704  -284  6  320  150   180 -1.21 0.22 0.27 -1.76 0.22 0.2700 
11949-9101  -234  8  140  250   390 -0.61 0.41 0.56 -1.44 0.41 0.5600 
11952-3702  -296  3  190   90   100 -0.43 0.20 0.28 -1.25 0.20 0.2800 
11954-3703  -263 14  460  420   730 -1.62 0.39 0.50 -2.23 0.39 0.5000 
11960-1901  -220 10  370  380   690 -0.68 0.41 0.51 -1.59 0.41 0.5000 
11978-1901  -240 16  130  360   700 -1.26 0.50 0.59 -1.09 0.50 0.6000 
11979-9102  -275  5  440  180   230 -0.93 0.21 0.25 -1.64 0.23 0.2600 
12069-12705 -524  7 1920  840  1670 -1.49 0.29 0.27 -1.93 0.33 0.3200 
12069-6102  -326 14   60  200   290 -0.60 0.39 0.56 -1.13 0.40 0.5600 
12084-6104  -364  4  510  160   180 -1.01 0.17 0.18 -1.93 0.17 0.1800 
12489-3701  -271 13   50  240   360 -0.32 0.43 0.57 -1.46 0.42 0.5800 
12622-9101  -210 10  180  320   540 -0.69 0.43 0.56 -0.94 0.44 0.5800 
12667-6101  -275  6  360  230   310 -1.04 0.28 0.38 -1.53 0.29 0.3900 
12683-3702  -326 26   50  310   570 -0.71 0.48 0.62 -0.84 0.55 0.6800 
12683-6101  -218 12  250  360   670 -1.33 0.43 0.56 -1.69 0.45 0.5700 
12700-1902  -359 15  680  370   600 -1.66 0.30 0.35 -2.22 0.31 0.3500 
7963-12702  -234  9  110  280   470 -0.43 0.43 0.55 -0.95 0.46 0.5900 
7990-1902   -275  6  390  230   320 -0.62 0.27 0.36 -1.15 0.28 0.3700 
7990-3703   -381  6   20   80    80 -0.02 0.34 0.50 -0.72 0.34 0.5000 
7992-6102   -272  9  410  240   330 -1.87 0.28 0.36 -2.08 0.28 0.3600 
7992-6104   -329 12  150  270   400 -1.12 0.39 0.55 -1.37 0.40 0.5500 
8075-6101   -323 16  170  310   470 -1.19 0.41 0.55 -1.23 0.44 0.5600 
8079-12705  -263  9   80  240   380 -0.08 0.42 0.57 -1.25 0.46 0.6100 
8083-12703  -273  4   20  110   130  0.01 0.34 0.54 -0.16 0.36 0.5300 
8095-1902   -311  4  400  120   140 -0.67 0.16 0.17 -1.60 0.16 0.1700 
8131-9101   -250  6   40  110   130 -0.35 0.34 0.50 -1.16 0.34 0.5000 
8146-1901   -415 13  750  460   820 -1.63 0.33 0.39 -1.81 0.33 0.4000 
8147-1901   -256 13  130  260   410 -1.06 0.41 0.56 -1.01 0.41 0.5500 
8149-3704   -376  4 2590  460   610 -2.20 0.13 0.12 -2.70 0.13 0.1200 
8241-3704   -275 11  370  370   630 -1.04 0.39 0.52 -2.05 0.40 0.5200 
8245-3701   -214 14   50  360   780 -0.60 0.54 0.61 -0.40 0.55 0.6200 
8249-6102   -385 12  170  180   230 -1.04 0.32 0.49 -1.77 0.32 0.4800 
8250-3703   -318  3   40   70    80 -0.01 0.31 0.49 -0.09 0.31 0.4900 
8250-6101   -327  7  470  240   320 -1.19 0.25 0.32 -1.99 0.26 0.3200 
8252-9102   -327  8   30  130   160 -0.01 0.37 0.53 -1.20 0.36 0.5300 
8261-12703  -341 10  130  180   240 -1.41 0.34 0.50 -1.51 0.35 0.5000 
8262-3702   -305 13   80  200   270 -1.14 0.37 0.56 -0.98 0.38 0.5600 
8262-9102   -424  2  490  100   110 -0.80 0.13 0.13 -1.38 0.13 0.1300 
8310-9101   -254 12  140  310   520 -0.80 0.43 0.57 -1.45 0.44 0.5700 
8311-3703   -274 15  370  410   800 -1.37 0.43 0.55 -1.70 0.45 0.5500 
8313-1901   -308 10   20  150   190 -0.52 0.38 0.54 -0.64 0.38 0.5400 
8315-12705  -431  6  640  250   330 -1.05 0.20 0.23 -1.73 0.22 0.2600 
8317-6102   -267 14  350  440   890 -1.12 0.46 0.54 -2.06 0.47 0.5400 
8318-6101   -295 19  630  520  1080 -1.89 0.42 0.51 -2.47 0.43 0.5100 
8319-3703   -267 12  130  330   610 -0.77 0.46 0.58 -1.38 0.47 0.5800 
8329-6104   -480 12   50  100   120 -0.60 0.33 0.48 -1.16 0.33 0.4800 
8337-6101   -349 18  950  630  1360 -2.09 0.39 0.45 -2.51 0.39 0.4600 
8441-3704   -330 12  180  290   440 -1.16 0.40 0.53 -1.17 0.40 0.5400 
8446-3704   -293 21  250  480  1200 -1.25 0.54 0.61 -1.50 0.58 0.6400 
8446-6104   -294  7  100  150   190 -0.48 0.35 0.48 -1.18 0.35 0.4900 
8448-3703   -360 21  290  400   800 -0.68 0.45 0.58 -1.87 0.94 0.9400 
8455-3701   -413 11  310  260   360 -1.52 0.32 0.45 -1.95 0.31 0.4500 
8465-3701   -341  4   30   60    60  0.23 0.31 0.49 -0.39 0.31 0.4900 
8546-12705  -263 19  280  390   690 -1.91 0.45 0.54 -2.36 0.45 0.5400 
8547-6102   -422 23 5990 4930 17180 -2.98 0.61 0.57 -2.99 0.62 0.5800 
8549-6104   -340 13  750  450   740 -2.10 0.31 0.38 -1.84 0.32 0.3800 
8550-12703  -384 11  520  430   720 -1.53 0.38 0.45 -1.43 0.44 0.5500 
8550-9102   -390 10  600  330   490 -1.56 0.28 0.34 -2.10 0.29 0.3500 
8562-3702   -375 18  150  270   420 -0.94 0.39 0.56 -1.47 0.40 0.5600 
8563-3702   -309  8   10  190   270  0.81 0.39 0.55 -0.22 0.41 0.5500 
8568-3704   -359 25  680  630  1580 -1.98 0.47 0.55 -2.32 0.48 0.5500 
8588-12705  -231 10  110  280   430 -1.08 0.41 0.55 -1.43 0.42 0.5600 
8612-9101   -284  9  320  340   600 -1.23 0.38 0.51 -1.67 0.40 0.5200 
8614-6101   -230  8   80  210   290 -0.40 0.38 0.53 -1.40 0.39 0.5300 
8654-6102   -281  5   20  110   130  0.65 0.35 0.52 -0.29 0.37 0.5300 
8940-1902   -307  2  410  120   140 -0.22 0.16 0.17 -1.51 0.16 0.1800 
8947-1901   -363  6  380  210   280 -0.91 0.25 0.34 -1.11 0.26 0.3400 
9002-1902   -337 10  120  150   180 -0.96 0.33 0.48 -1.31 0.33 0.4800 
9030-3702   -214  7  240  310   520 -0.37 0.40 0.54 -1.26 0.40 0.5300 
9035-6102   -297 12  330  400   790 -0.69 0.43 0.53 -1.64 0.47 0.5600 
9042-12702  -256 15  100  320   570 -0.73 0.47 0.60 -1.48 0.49 0.6300 
9045-9101   -320  4  470  170   210 -0.50 0.19 0.22 -1.87 0.21 0.2400 
9048-6104   -308 21   70  300   570 -0.59 0.49 0.58 -1.38 0.52 0.6200 
9089-12701  -430  9  630  290   400 -1.16 0.24 0.29 -2.08 0.25 0.2900 
9093-12705  -294  8 1810  700  1140 -2.14 0.24 0.22 -3.03 0.24 0.2300 
9094-6104   -344  7   80  140   180 -0.39 0.34 0.50 -1.01 0.35 0.5000 
9095-1901   -403  5  570  180   220 -0.95 0.17 0.19 -1.48 0.18 0.1900 
9188-1901   -381  5   30   80    90  0.30 0.33 0.52 -0.64 0.33 0.5200 
9189-12704  -276  4  620  190   240 -1.12 0.16 0.18 -2.18 0.17 0.1800 
9190-6102   -360 15  910  770  2600 -1.81 0.53 0.54 -2.20 0.53 0.5400 
9484-12705  -455  6  360  130   140 -0.79 0.17 0.20 -1.76 0.18 0.2100 
9485-1901   -300  5  110  120   140 -0.07 0.31 0.47 -1.30 0.31 0.4700 
9491-6101   -258  4   80  110   110 -0.11 0.32 0.47 -1.21 0.32 0.4600 
9497-3703   -220 11  120  310   530 -0.61 0.45 0.61 -1.11 0.45 0.6100 
9506-3701   -297 11  880  450   720 -1.46 0.28 0.32 -2.68 0.28 0.3200 
9508-1901   -402 11  160  160   210 -1.07 0.32 0.47 -1.17 0.32 0.4700 
9509-3702   -339  9   10  120   140 -0.05 0.35 0.53 -0.35 0.36 0.5300 
9511-3704   -349  2   50   50    50  0.07 0.27 0.40 -0.24 0.27 0.4100 
9514-12703  -371  7 1910  760  1440 -1.90 0.26 0.25 -2.42 0.29 0.2800 
9883-3701   -300  3  980  230   290 -1.36 0.14 0.15 -2.09 0.14 0.1500 
9885-1901   -306  6   50  130   150 -0.26 0.34 0.51 -0.11 0.35 0.5100 
9888-12705  -221  6  260  190   240 -0.90 0.29 0.41 -1.70 0.30 0.4100 

